Efficient and reliable modeling of large $\pi$-electron systems with the Pariser--Parr--Pople Hamiltonian and pCCD-based methods

Model Hamiltonians offer a cost-effective way to capture the key physics of large $\pi$-conjugated systems. In this work, we combine the Pariser--Parr--Pople (PPP) model Hamiltonian with pair Coupled Cluster Doubles (pCCD)-based methods to study the excited-state electronic structures of polycyclic aromatic hydrocarbons (PAHs). The model Hamiltonian is implemented in the open-source PyBEST software package, which provides numerous pCCD-type models that have been shown to perform well for the electronic structure properties of large organic molecules when combined with quantum-chemical Hamiltonians and all-electron basis sets. Within the PPP model, we probe canonical Hartree--Fock and natural pCCD-optimized orbitals in predicting excited-state properties using the linear response formalism on top of pCCD. Their performance is compared with configuration-interaction-based methods and the conventional EOM-CCSD approach. Our study demonstrates that pCCD/PPP-based approaches are an efficient, cost-effective, and accurate framework to compute excited-state properties in large $\pi$-conjugated organic systems, such as extended PAHs or other systems relevant to organic electronics.

==> Geometry/geometry.dat <==
36
Coronene
  C          -0.76019806213945     -1.22860119178462      0.01954815424044
  C          -1.55130388472990     -0.03244463563599     -0.01064120415374
  C          -0.91094952806335      1.25114652890578     -0.01346037790800
  C          -2.98162613932435     -0.11958844888131     -0.03811760215704
  C           0.67124626515031     -1.14139024108620      0.04699040500247
  C          -1.40009714650446     -2.51116998616406      0.02236355009231
  C           0.52048931644661      1.33835396368227      0.01397126172921
  C          -1.70145120850642      2.44635045620579     -0.04375358879823
  C          -3.74464202327898      1.09012179253945     -0.06811883785392
  C          -3.59241415315652     -1.41319019622515     -0.03455292792074
  C           1.31159595439023      0.14220345338113      0.04415855908178
  C           1.46173617175183     -2.33659921446441      0.07724369132488
  C          -0.58552782763490     -3.68675833217868      0.05287610791358
  C          -2.82924140797437     -2.56723490631070     -0.00540356417544
  C           1.16038849077764      2.62091822501674      0.01108870340853
  C          -1.03521552151216      3.71230315540418     -0.04595393598915
  C          -3.12685722072057      2.32844729909311     -0.07088392921553
  C           2.74191184156993      0.22933661932616      0.07156120033074
  C           2.88714330963254     -2.21869305219710      0.10430439256071
  C           0.79550889916733     -3.60255225459764      0.07938480665795
  C           2.58953144816386      2.67697814992372      0.03877892801045
  C           0.34582182192583      3.79650720528846     -0.01943721532971
  C           3.35270286759050      1.52293549571786      0.06793122030202
  C           3.50492678018321     -0.98037038091547      0.10154794125613
  H          -4.84318884849103      1.01976301921011     -0.08938210358928
  H          -4.69134901322612     -1.47762505123238     -0.05568752470143
  H          -1.07962822675002     -4.67065444133983      0.05506419177045
  H          -3.31837063410067     -3.55364232953368     -0.00321746609348
  H          -1.64490757578079      4.62878002356685     -0.06934204726924
  H          -3.73165177508007      3.24815773599055     -0.09424625992730
  H           3.49193596179563     -3.13840061526995      0.12768815357566
  H           1.40520201362042     -4.51902297512802      0.10281861199173
  H           3.07866435839147      3.66338130002268      0.03643009487403
  H           0.83992417710065      4.78040111192575     -0.02165608757181
  H           4.45163840931535      1.58736814060848      0.08889563977974
  H           4.60347211000080     -0.91001542286389      0.12273905875124


34
Benzo[ghi]perylene/ C22H12 
  C           0.69295021350331     -3.36111928200227      0.00045323100176
  C          -0.69263789679429     -3.36118140100816      0.00040958019317
  C          -1.42839014044034     -2.14015386920969      0.00034540060600
  C          -0.71779739573703     -0.89702476761891      0.00033111990220
  C           0.71788773953307     -0.89695996408116      0.00038141347458
  C           1.42859203013553     -2.14002535052197      0.00044148499312
  C           2.86548769285339     -2.12405644852872      0.00049298976951
  C           3.56162929719880     -0.93831774876617      0.00048998359068
  C           2.87836975410386      0.32819947826747      0.00043121429901
  C           3.58967320557193      1.55243714183400      0.00042914857695
  C           2.90093055165621      2.76727230891970      0.00037093803427
  C           1.49559016410898      2.79088445152536      0.00031230249708
  C           0.73594300466664      1.60185207868330      0.00031281203318
  C          -0.73607820823645      1.60178566813265      0.00025621818933
  C          -1.49583274462789      2.79074957410024      0.00019154707298
  C          -2.90117080394776      2.76701137320418      0.00013820815175
  C          -3.58980367369310      1.55211400478734      0.00014799613347
  C          -2.87839013514189      0.32794022358134      0.00021386618833
  C          -3.56153607091128     -0.93863826383636      0.00022759753780
  C          -2.86528735882413     -2.12431421828459      0.00029320139107
  C          -1.43810739827378      0.34746343648853      0.00026484519104
  C           1.43808512515612      0.34759297408179      0.00037222593699
  H           1.24755858313679     -4.31213413784189      0.00051570608532
  H          -1.24716047004935     -4.31224644861796      0.00042239233762
  H           3.40144032629596     -3.08579393170066      0.00053749106457
  H           4.66252367984544     -0.93757891954364      0.00053696898490
  H           4.69018395048099      1.53244761096372      0.00047603773747
  H           3.45752904337269      3.71613620785410      0.00036988450683
  H           0.98937053827214      3.76554851400709      0.00026482052297
  H          -0.98970087860506      3.76545937783696      0.00018298095923
  H          -3.45785493018399      3.71582501595756      0.00008817746244
  H          -4.69031259340839      1.53202468078764      0.00010660927048
  H          -4.66243051246420     -0.93799942662302      0.00018868199605
  H          -3.40115368855291     -3.08609994282780      0.00030292430788


42
Benzo[a]coronene / C28H14
  C          -2.93936885103919      0.71888871923029      0.00039313552304
  C          -2.93958666827289     -0.71814190157693      0.00038419295515
  C          -1.67358317695199     -1.44721200273347      0.00037359762753
  C          -1.61974426599699     -2.87336357037732      0.00036014883646
  C          -0.41754278125294     -3.56039384872261      0.00033426615466
  C           0.82490540981233     -2.86695529536459      0.00031973894870
  C           2.08066580859622     -3.55581730976536      0.00028513919766
  C           3.27429759096266     -2.86308437464441      0.00026843330598
  C           3.29541369559404     -1.43128085517280      0.00029168105979
  C           4.51818597332143     -0.69260420671420      0.00027801678049
  C           4.51839680895366      0.69107187738559      0.00030600337982
  C           3.29585024412135      1.43012224347057      0.00034738842476
  C           3.27516974203306      2.86193183865594      0.00037909888962
  C           2.08174953970226      3.55502905569979      0.00041479681284
  C           0.82577835903945      2.86655082898806      0.00041751446769
  C          -0.41645735844481      3.56037008035314      0.00044658723412
  C          -1.61886899803658      2.87370693469777      0.00043962692479
  C          -1.67314180440224      1.44757247213825      0.00040594648544
  C          -0.44231558697669      0.72311865147700      0.00038295010892
  C           0.80888295991692      1.43296782384139      0.00038736445664
  C           2.05262756176855      0.71639576446862      0.00035511825607
  C           2.05240905036506     -0.71717462755360      0.00032913350593
  C           0.80844562357922     -1.43336647152689      0.00033917976104
  C          -0.44253528970653     -0.72313539863340      0.00036627792118
  C          -4.19210942129486     -1.39553252391929      0.00037618552592
  C          -5.39999391422991     -0.70575435551152      0.00035613846133
  C          -5.39977959319060      0.70725306442370      0.00034789868620
  C          -4.19168428431487      1.39666254461557      0.00038858460700
  H          -2.55207426504404     -3.45261152340859      0.00036802797862
  H          -0.41298138105560     -4.66117306444308      0.00032172940260
  H           2.07564650101434     -4.65669765214368      0.00027100339897
  H           4.23263208528144     -3.40495198878436      0.00023878921053
  H           5.46923550124819     -1.24713572044174      0.00024642208000
  H           5.46961578947244      1.24531247829426      0.00029774146646
  H           4.23366848391456      3.40350892996933      0.00037711288957
  H           2.07707018433439      4.65591113648552      0.00044077427706
  H          -0.41155666307578      4.66114781747775      0.00047057881369
  H          -2.55102194307059      3.45323968070177      0.00045533539186
  H          -4.21636978673164     -2.49308783425008      0.00038210866760
  H          -6.34940428227089     -1.26112114042423      0.00034699931782
  H          -6.34902094821651      1.26290863657358      0.00032623743027
  H          -4.21560564945541      2.49422508716426      0.00038299537618


44
Naphtho[8,1,2-abc] coronene / C30H14
  C           1.59642008834687     -3.72338734127057     -0.00030623418253
  C           0.49486957438380     -2.79930239997196     -0.00026981067162
  C          -0.84824666553819     -3.23294725399915     -0.00020165085127
  C          -1.92080181375152     -2.32313705240912     -0.00014970341152
  C          -1.65048667954596     -0.90580246529198     -0.00018385440497
  C          -2.73418386238558      0.03561667054853     -0.00012978861765
  C          -2.47457371036431      1.45055730476900     -0.00017975595933
  C          -1.09059750494596      1.92230815058416     -0.00030738691133
  C          -0.75832531560103      3.30946679649097     -0.00041681001344
  C           0.55666138067309      3.74722831873461     -0.00054183544983
  C           1.64042214485022      2.82478698804518     -0.00055485012951
  C           3.00847569483837      3.25105633523719     -0.00067791977417
  C           4.04135046347200      2.33552389578007     -0.00068476774431
  C           3.78055382667007      0.92663171184198     -0.00057728319599
  C           4.83078401094005     -0.04012992878161     -0.00058324671831
  C           4.55508888372482     -1.39828106971449     -0.00049574614326
  C           3.21180543640538     -1.87884837667440     -0.00040595040565
  C           2.90104472746491     -3.28077600237461     -0.00036572879944
  C           2.13725913484264     -0.93236228925721     -0.00038334610410
  C           0.77570586284703     -1.38623487386107     -0.00030512905271
  C          -0.29894001186384     -0.44398647893460     -0.00026972358280
  C          -0.02184677481608      0.97295286587646     -0.00033569700507
  C           1.34347735538336      1.42239769583418     -0.00044842964945
  C           2.42024544100669      0.47288693526751     -0.00046519971158
  C          -3.58260581019496      2.33297853473722     -0.00010338543249
  C          -4.89946391326455      1.85496039342306      0.00001321737401
  C          -5.15734135120665      0.47767288526674      0.00005048969796
  C          -4.09171279535651     -0.44762533068112     -0.00002139182812
  C          -4.32940175699787     -1.87108862369310      0.00001254512130
  C          -3.29258013602803     -2.76868050968147     -0.00005628439049
  H           1.37513863962173     -4.80173653563883     -0.00027027534065
  H          -1.06217331556091     -4.31360780747450     -0.00017729283903
  H          -1.56051873485539      4.05933514532123     -0.00041296309068
  H           0.77610523729813      4.82594377199274     -0.00063280301211
  H           3.22226710917522      4.33101469438726     -0.00076720038456
  H           5.08772692463135      2.67774648294684     -0.00077526686005
  H           5.87346440325917      0.31321049272641     -0.00066360610243
  H           5.37797866897866     -2.12967605676214     -0.00050904440067
  H           3.73224068575067     -4.00279669846577     -0.00039645423925
  H          -3.41951537316001      3.41887236347255     -0.00013154150015
  H          -5.73538280564689      2.57004414272721      0.00007429069261
  H          -6.19258774634556      0.10365565715325      0.00013928264489
  H          -5.37240930842801     -2.22345900588592      0.00009589318006
  H          -3.48989030870642     -3.85168213234070     -0.00002836080031


48
Naphtho[2,3a]coronene /C32H16
  C          -0.00011578507455      0.72521053129944      0.45633256151552
  C          -0.00011718419166     -0.72517831168569      0.45634088623144
  C          -0.00011859703547      1.43357946482240      1.70799372959797
  C          -0.00011936450263     -1.43353346617293      1.70800983397972
  C          -0.00012141962801      0.71684432568324      2.95219198667774
  C          -0.00012084632430     -0.71678392767134      2.95219974057034
  C          -0.00011372975135      1.45119199171418     -0.77151540943290
  C          -0.00011780350574     -1.45117349867966     -0.77149888675000
  C          -0.00010925213443      0.72570902188367     -2.04557964690804
  C          -0.00011203320052     -0.72570521776408     -2.04557151210404
  C          -0.00011940268991      2.86784508157043      1.72674963332568
  C          -0.00012114046901     -2.86779876774360      1.72678223396922
  C          -0.00012498263607      1.43017622765250      4.19532287737648
  C          -0.00012341878789     -1.43010137844321      4.19533867598445
  C          -0.00011665132301      2.87548355167829     -0.71645547704401
  C          -0.00012370369620     -2.87546424623413     -0.71642270901367
  C          -0.00011937913894      3.56251835725524      0.48689959013066
  C          -0.00012457083840     -3.56248599072911      0.48693966778847
  C          -0.00012222395551      3.55628298409800      2.98376558061497
  C          -0.00012172676301     -3.55622229763728      2.98380628058620
  C          -0.00012503128353      2.86297869441760      4.17595543381289
  C          -0.00012217184817     -2.86290396892757      4.17598795647592
  C          -0.00012834488890      0.69208064663801      5.41769466382801
  C          -0.00012703770548     -0.69199201174773      5.41770219140858
  C          -0.00010188081606      1.39845774131981     -3.27963128737854
  C          -0.00010878738698     -1.39846763882573     -3.27961560160935
  C          -0.00009891699965      0.72286611046974     -4.52076806761113
  C          -0.00010253741236     -0.72289054958274     -4.52076061898510
  C          -0.00009208695223      1.41461054419490     -5.77451638884164
  C          -0.00010017840017     -1.41465033679826     -5.77450006367732
  C          -0.00008932341526      0.71427188691775     -6.96906129677327
  C          -0.00009342925352     -0.71432672527762     -6.96905420746211
  H          -0.00011797600999      3.45569026440792     -1.64817966638695
  H          -0.00012801173282     -3.45568167551686     -1.64814017281517
  H          -0.00012160975275      4.66324974876742      0.49202350138202
  H          -0.00012862204275     -4.66321726958311      0.49207546028405
  H          -0.00012175875024      4.65714112207208      2.97888563509480
  H          -0.00012081058933     -4.65708049676595      2.97893961410493
  H          -0.00012706187963      3.40332630725052      5.13512425661772
  H          -0.00012207256544     -3.40324030593083      5.13516309501276
  H          -0.00013232257940      1.24666141312794      6.36869172094655
  H          -0.00013006865022     -1.24656219453653      6.36870546411441
  H          -0.00009786837059      2.49689263506939     -3.30722935421098
  H          -0.00011008319103     -2.49690287368912     -3.30720093916694
  H          -0.00008928676575      2.51579391939664     -5.77164748575930
  H          -0.00010347962062     -2.51583378571025     -5.77161807403584
  H          -0.00008431570714      1.25686621590749     -7.92613436017649
  H          -0.00009170978336     -1.25693185196127     -7.92612104528870


54
Anthra[2,3a] coronene / C36H18
  C           2.26796624901952     -3.17246846759652     -1.42660275443083
  C           1.02531479646203     -2.51969536104858     -1.13532161536799
  C           3.47253686803624     -2.53083513580335     -1.23140441257231
  C          -0.22648597867998     -3.16248759866510     -1.32985861786497
  C          -1.41544467887471     -2.51206189472033     -1.03933408121837
  C           3.52004122072724     -1.18852687840762     -0.73100386835129
  C           1.03429009309435     -1.17646669017902     -0.63155084439470
  C          -1.44280849587096     -1.17972442599371     -0.53567744926089
  C           2.29214861989813     -0.51275953134702     -0.43144616638427
  C           4.75610392509743     -0.50505820671647     -0.52297092511099
  C          -0.20234184227056     -0.50639155862348     -0.33189897129009
  C          -2.70396408666772     -0.49606533555527     -0.22471820955560
  C          -3.94382256185236     -1.11995132338379     -0.40381881696306
  C          -5.17924087339929     -0.48440214660617     -0.10760423649943
  C          -6.42709093019062     -1.12463625082446     -0.29052853935231
  C          -7.64021109178660     -0.47905482755721      0.01097151867189
  C          -8.91434129983211     -1.11822789864528     -0.16790942369769
  C         -10.08944979143024     -0.46012122034025      0.13802084378659
  C           4.78389550556130      0.79200468939276     -0.04043176580660
  C           2.32098414778767      0.83033142443976      0.06868037436077
  C          -0.17306393337807      0.85367120763931      0.17573822715929
  C          -2.67446578722794      0.86917618237759      0.28740804598831
  C          -5.14973023825887      0.87580925875355      0.40463052480248
  C          -7.61063565213537      0.88644982894642      0.52510909709621
  C         -10.06045911455535      0.88100953835434      0.64229322294632
  C           3.57741694277285      1.49104013013073      0.26610923116977
  C           1.09192351937369      1.50965729619479      0.36955304846013
  C          -1.38426774482952      1.54150522464218      0.48143769178868
  C          -3.88717827852081      1.50231447552859      0.58221103796171
  C          -6.36981971418839      1.52401880618184      0.70727175640098
  C          -8.85716035617052      1.53272397257681      0.82923063186526
  C           3.58765512016588      2.83480897555356      0.76485100362658
  C           1.14078321780139      2.85440004791368      0.86707213020373
  C          -1.29946825807008      2.87639451442687      0.97176877312055
  C           2.41094211996310      3.49229569174027      1.05430515371108
  C          -0.08305435380772      3.51380639014979      1.15904628516833
  H           2.24122035154954     -4.20360296512566     -1.81130990769628
  H           4.42025062009887     -3.04282134129846     -1.45875484422571
  H          -0.24321899729206     -4.19272806192679     -1.71708691064601
  H          -2.35736019189907     -3.05032210419107     -1.20646149407444
  H           5.69517067676500     -1.03070864080020     -0.75505857825011
  H          -3.99200811257900     -2.14796883990047     -0.78827639687134
  H          -6.44820516999320     -2.15590091113023     -0.67831950885161
  H          -8.93462553829670     -2.14849149875214     -0.55593362768767
  H         -11.05715169478221     -0.96386560493477     -0.00431747738267
  H           5.74525924480065      1.30581550043072      0.11381943159412
  H         -11.00625441496457      1.39003543626740      0.88072434438315
  H          -3.89234275348181      2.52985623647306      0.97097911563400
  H          -6.34734322461763      2.55516463380726      1.09536909269846
  H          -8.83355914509556      2.56333184567005      1.21624954474968
  H           4.55726314348016      3.33476050411054      0.91254810893525
  H          -2.21787308344046      3.42770760226248      1.21158817416171
  H           2.42786182494007      4.52456801154855      1.43645646542849
  H          -0.05609081895499      4.54652729456052      1.53902656793369

